Recent results from the cosmic ray program of the NA61/SHINE experiment

NA61/SHINE is a fixed target experiment designed to study hadron-proton, hadron-nucleus and nucleus-nucleus interactions at the CERN Super-Proton-Synchrotron. In this paper we summarize the results from pion-carbon collisions recorded at beam momenta of 158 and 350 GeV/c. Hadron production measurements in this type of interactions is of fundamental importance for the understanding of the muon production in extensive air showers. In particular, production of (anti)baryons and $\rho^0$ are mechanisms responsible for increasing the number of muons which reaches the ground. The underestimation of the (anti)baryons or $\rho^0$ production rates in current hadronic interaction models could be one of the sources of the excess of muons observed by cosmic ray experiments. The results on the production spectra of $\pi^{\pm}$, K$^{\pm}$, p, $\bar{\text{p}}$, $\Lambda$, $\bar{\Lambda}$, K$^{0}_\text{S}$, $\rho^0$, $\omega$ and K$^{0*}$ are presented, as well as their comparison to predictions of hadronic interaction models currently used in air shower simulations.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

